Mitigating System Bias in Resource Constrained Asynchronous Federated Learning Systems

Federated learning (FL) systems face performance challenges in dealing with heterogeneous devices and non-identically distributed data across clients. We propose a dynamic global model aggregation method within Asynchronous Federated Learning (AFL) deployments to address these issues. Our aggregation method scores and adjusts the weighting of client model updates based on their upload frequency to accommodate differences in device capabilities. Additionally, we also immediately provide an updated global model to clients after they upload their local models to reduce idle time and improve training efficiency. We evaluate our approach within an AFL deployment consisting of 10 simulated clients with heterogeneous compute constraints and non-IID data. The simulation results, using the FashionMNIST dataset, demonstrate over 10% and 19% improvement in global model accuracy compared to state-of-the-art methods PAPAYA and FedAsync, respectively. Our dynamic aggregation method allows reliable global model training despite limiting client resources and statistical data heterogeneity. This improves robustness and scalability for real-world FL deployments.

==> afl_bench_data.csv <==
x1,Step,jikun_flasync,meta_papaya,fedasync
0,0,24.72,10.07,16.1
1,1,17.57,10.07,21.56
2,2,28.13,14.83,19.8
3,3,26.13,20.57,14.36
4,4,27.96,32.43,10.58
5,5,31.99,15.12,10.55
6,6,49.24,25.43,19.4
7,7,40.77,27.44,30.8
8,8,51.39,28.48,19.83
9,9,48.26,29.91,19.81
10,10,56.94,33.72,36.55
11,11,57.97,42.34,36.56
12,12,52.62,38.04,22.36
13,13,52.95,51.92,42.14
14,14,57.59,44.15,42.12
15,15,50.67,43.17,41.81
16,16,59.67,39.73,42.44
17,17,58.73,41.08,42.48
18,18,63.93,48.83,42.69
19,19,62.37,53.56,42.67
20,20,65.43,47.96,43.4
21,21,64.07,49.68,43.14
22,22,57.8,44.82,43.19
23,23,67.76,46.06,42.87
24,24,66.82,48.68,44.2
25,25,61.29,64.55,44.36
26,26,64.19,51.86,44.62
27,27,63.95,59.87,44.64
28,28,66.65,61.81,44.18
29,29,66.05,61.31,45.11
30,30,68.83,60.14,40.04
31,31,60.35,57.13,39.88
32,32,69.61,54.31,38.52
33,33,68.1,65.26,48.18
34,34,69.19,56.57,47.94
35,35,66.58,59.57,49.24
36,36,66.79,62.45,45.89
37,37,69.15,58.98,49.84
38,38,68.79,62.98,50.01
39,39,65.72,57.68,50.74
40,40,63.51,64.87,50.66
41,41,68.76,58.8,50.64
42,42,70.11,57.38,50.69
43,43,71.55,55.98,55.81
44,44,71.86,59.39,55.73
45,45,68.38,56.48,49.14
46,46,68.33,60.58,49.53
47,47,68.41,60.34,49.54
48,48,70.93,62.36,50.7
49,49,64.22,62.24,50.77
50,50,72.66,61.86,50.2
51,51,70.88,59.24,57.36
52,52,71.65,68.1,57.28
53,53,71.7,66.26,49.3
54,54,70.73,64.62,49.61
55,55,68.28,62.24,49.62
56,56,69.91,62.25,58.3
57,57,72.85,64.16,58.49
58,58,70.71,69.04,58.54
59,59,66.79,65.45,58.86
60,60,73.79,68.47,58.75
61,61,71.99,65.88,58.79
62,62,73.2,62.49,56.9
63,63,70.92,67.35,54.01
64,64,71.26,62.54,54.18
65,65,70.32,63.67,55.37
66,66,70.42,62.04,59.7
67,67,73.88,61.22,52.68
68,68,68.18,61.15,53.19
69,69,74.12,62.55,53.2
70,70,74.6,68.23,59.72
71,71,71.35,64.26,53.25
72,72,74.56,70.01,59.81
73,73,71.5,71.48,59.79
74,74,69.65,64.01,59.78
75,75,72.47,68.34,61.18
76,76,65.52,69.18,57.65
77,77,71.8,63.42,60.86
78,78,74.42,61.46,60.93
79,79,74.57,65.52,60.28
80,80,71.28,62.14,60.31
81,81,75.88,73.38,55.36
82,82,74.58,72.81,59.72
83,83,73.83,69.6,61.61
84,84,72.15,68.33,61.54
85,85,75.07,72.42,57.77
86,86,69.49,68.88,58.01
87,87,75.66,65.34,62.46
88,88,75.2,71.05,62.42
89,89,74.27,69.19,56.58
90,90,73.85,67.52,57.93
91,91,75.28,69.92,62.7
92,92,75.18,68.41,62.62
93,93,76.13,65.17,57.88
94,94,67.88,70.24,62.15
95,95,73.94,67.56,62.17
96,96,75.15,72.6,62.4
97,97,71.65,68.66,62.45
98,98,74.37,66.65,62.56
99,99,75.6,65.64,62.32


==> data.csv <==
x1,y1,x2,y2,x3,y3
1,2.3,1,3.4,1,4.5
2,3.4,2,4.5,2,5.6
3,4.5,3,5.6,3,6.7
4,5.6,4,6.7,4,7.8
5,6.7,5,7.8,5,8.9
6,7.8,6,8.9,6,10
7,8.9,7,10 ,7,11.1
8,10 ,8 ,11.1 ,8 ,12.2
9 ,11.1 ,9 ,12.2 ,9 ,13.3
10 ,12.2 ,10 ,13.3 ,10 ,14.4


==> smoothed_afl_bench_data.csv <==
Step,jikun_flasync,meta_papaya,fedasync
1,23.4733333333333,11.6566666666667,19.1533333333333
2,23.9433333333333,15.1566666666667,18.5733333333333
3,27.4066666666667,22.61,14.9133333333333
4,28.6933333333333,22.7066666666667,11.83
5,36.3966666666667,24.3266666666667,13.51
6,40.6666666666667,22.6633333333333,20.25
7,47.1333333333333,27.1166666666667,23.3433333333333
8,46.8066666666667,28.61,23.48
9,52.1966666666667,30.7033333333333,25.3966666666667
10,54.39,35.3233333333333,30.9733333333333
11,55.8433333333333,38.0333333333333,31.8233333333333
12,54.5133333333333,44.1,33.6866666666667
13,54.3866666666667,44.7033333333333,35.54
14,53.7366666666667,46.4133333333333,42.0233333333333
15,55.9766666666667,42.35,42.1233333333333
16,56.3566666666667,41.3266666666667,42.2433333333333
17,60.7766666666667,43.2133333333333,42.5366666666667
18,61.6766666666667,47.8233333333333,42.6133333333333
19,63.91,50.1166666666667,42.92
20,63.9566666666667,50.4,43.07
21,62.4333333333333,47.4866666666667,43.2433333333333
22,63.21,46.8533333333333,43.0666666666667
23,64.1266666666667,46.52,43.42
24,65.29,53.0966666666667,43.81
25,64.1,55.03,44.3933333333333
26,63.1433333333333,58.76,44.54
27,64.93,57.8466666666667,44.48
28,65.55,60.9966666666667,44.6433333333333
29,67.1766666666666,61.0866666666667,43.11
30,65.0766666666666,59.5266666666667,41.6766666666667
31,66.2633333333333,57.1933333333333,39.48
32,66.02,58.9,42.1933333333333
33,68.9666666666666,58.7133333333333,44.88
34,67.9566666666666,60.4666666666667,48.4533333333333
35,67.52,59.53,47.69
36,67.5066666666667,60.3333333333333,48.3233333333333
37,68.2433333333333,61.47,48.58
38,67.8866666666666,59.88,50.1966666666667
39,66.0066666666666,61.8433333333333,50.47
40,65.9966666666666,60.45,50.68
41,67.46,60.35,50.6633333333333
42,70.14,57.3866666666667,52.38
43,71.1733333333333,57.5833333333333,54.0766666666667
44,70.5966666666666,57.2833333333333,53.56
45,69.5233333333333,58.8166666666667,51.4666666666667
46,68.3733333333333,59.1333333333333,49.4033333333333
47,69.2233333333333,61.0933333333333,49.9233333333333
48,67.8533333333333,61.6466666666667,50.3366666666667
49,69.27,62.1533333333333,50.5566666666667
50,69.2533333333333,61.1133333333333,52.7766666666667
51,71.73,63.0666666666667,54.9466666666667
52,71.41,64.5333333333334,54.6466666666667
53,71.36,66.3266666666667,52.0633333333333
54,70.2366666666667,64.3733333333334,49.51
55,69.64,63.0366666666667,52.51
56,70.3466666666666,62.8833333333333,55.47
57,71.1566666666667,65.15,58.4433333333333
58,70.1166666666667,66.2166666666667,58.63
59,70.43,67.6533333333333,58.7166666666666
60,70.8566666666666,66.6,58.8
61,72.9933333333333,65.6133333333333,58.1466666666667
62,72.0366666666666,65.24,56.5666666666666
63,71.7933333333333,64.1266666666667,55.03
64,70.8333333333333,64.52,54.52
65,70.6666666666666,62.75,56.4166666666667
66,71.54,62.31,55.9166666666667
67,70.8266666666666,61.47,55.19
68,72.06,61.64,53.0233333333333
69,72.3,63.9766666666667,55.37
70,73.3566666666666,65.0133333333334,55.39
71,73.5033333333333,67.5,57.5933333333333
72,72.47,68.5833333333334,57.6166666666666
73,71.9033333333333,68.5,59.7933333333333
74,71.2066666666666,67.9433333333334,60.25
75,69.2133333333333,67.1766666666667,59.5366666666666
76,69.93,66.9800000000001,59.8966666666666
77,70.58,64.6866666666667,59.8133333333333
78,73.5966666666666,63.4666666666667,60.69
79,73.4233333333333,63.04,60.5066666666666
80,73.9099999999999,67.0133333333334,58.65
81,73.9133333333333,69.4433333333334,58.4633333333333
82,74.7633333333333,71.9300000000001,58.8966666666667
83,73.5199999999999,70.2466666666667,60.9566666666666
84,73.6833333333333,70.1166666666667,60.3066666666667
85,72.2366666666666,69.8766666666667,59.1066666666667
86,73.4066666666666,68.8800000000001,59.4133333333333
87,73.4499999999999,68.4233333333334,60.9633333333333
88,75.0433333333333,68.5266666666667,60.4866666666667
89,74.4399999999999,69.2533333333334,58.9766666666667
90,74.4666666666666,68.8766666666667,59.07
91,74.7699999999999,68.6166666666667,61.0833333333333
92,75.5299999999999,67.8333333333334,61.0666666666667
93,73.0633333333333,67.9400000000001,60.8833333333333
94,72.6499999999999,67.6566666666667,60.7333333333333
95,72.3233333333333,70.1333333333334,62.24
96,73.5799999999999,69.6066666666667,62.34
97,73.7233333333333,69.3033333333334,62.47
98,73.8733333333333,66.9833333333334,62.4433333333333


==> smoothed_afl_fig4_data.csv <==
Step,iid,resource_constrained3_noniid,fedasync_noniid,resource_constrained10_noniid
1,49.25,37.52,19.15,18.23
2,56.3,41.32,18.57,17.86
3,54.94,42.33,14.91,19.18
4,54.54,45.09,11.83,19.67
5,56.41,49.72,13.51,15.01
6,60.97,54.79,20.25,19.58
7,62.71,57.86,23.34,20.73
8,62.93,59.13,23.48,25.12
9,63.05,59.5,25.4,24.88
10,62.4,59,30.97,27.37
11,62.37,58.31,31.82,28.15
12,61.66,58.06,33.69,29.34
13,60.54,58.17,35.54,31.07
14,59.72,58.27,42.02,28.37
15,59.04,58.33,42.12,27.17
16,59.1,58.5,42.24,25.87
17,59.99,58.66,42.54,24.85
18,61.55,58.81,42.61,25.22
19,63.9,58.83,42.92,22.65
20,64.36,58.84,43.07,25.58
21,64.25,58.86,43.24,25.71
22,64.08,58.91,43.07,23.48
23,64.46,58.99,43.42,24.7
24,64.72,59.06,43.81,21.87
25,65.34,59.2,44.39,25.79
26,65.74,60.65,44.54,23.14
27,66.74,62.16,44.48,25.8
28,67.51,63.73,44.64,27.85
29,67.91,64.15,43.11,31.49
30,68.27,64.89,41.68,32.95
31,68.36,65.46,39.48,30.12
32,69,65.72,42.19,29.15
33,69.48,66.02,44.88,29.19
34,69.97,66.43,48.45,32.39
35,70.12,67.21,47.69,32.18
36,69.92,67.58,48.32,34.87
37,70.3,68.11,48.58,37.81
38,69.96,68.34,50.2,40.9
39,70.69,68.6,50.47,38.8
40,70.66,68.63,50.68,36.83
41,71.41,68.71,50.66,35.5
42,71.32,68.7,52.38,32.97
43,71.7,68.68,54.08,31.48
44,71.19,68.67,53.56,31.56
45,70.91,68.72,51.47,34.04
46,70.68,68.75,49.4,36.14
47,71.14,68.85,49.92,37.95
48,71.37,69.12,50.34,38.09
49,71.42,69.41,50.56,36.29
50,71.69,69.7,52.78,37.67
51,72.07,69.79,54.95,37.72
52,72.56,70.01,54.65,36.04
53,72.92,70.11,52.06,33.04
54,73.37,70.32,49.51,32.54
55,73.48,70.7,52.51,35.93
56,73.43,71.12,55.47,36.1
57,73.39,71.64,58.44,35.38
58,73.62,71.95,58.63,33.16
59,73.68,72.23,58.72,34.22
60,73.67,72.22,58.8,38.6
61,73.51,72.08,58.15,40.32
62,73.55,72,56.57,37.18
63,73.74,72.03,55.03,34.61
64,73.56,72.04,54.52,36.07
65,73.33,72.09,56.42,42.42
66,73.08,72.14,55.92,42.79
67,73.25,72.25,55.19,41.27
68,73.5,72.31,53.02,40.31
69,73.75,72.36,55.37,40.26
70,73.84,72.37,55.39,38.71
71,74.03,72.68,57.59,36.53
72,74.17,73,57.62,37.19
73,74.35,73.31,59.79,42.23
74,74.46,73.3,60.25,42.46
75,74.49,73.41,59.54,41.13
76,74.59,73.53,59.9,39.15
77,74.88,73.64,59.81,38.74
78,75.08,73.88,60.69,41.88
79,75.3,74.11,60.51,40.71
80,75.27,74.3,58.65,40.55
81,75.19,74.43,58.46,38.45
82,75.41,74.6,58.9,41.76
83,75.41,74.66,60.96,41.61
84,75.33,74.48,60.31,41.25
85,75.01,74.32,59.11,41.83
86,74.84,74.55,59.41,45.74
87,75.17,74.99,60.96,46.74
88,75.44,75.38,60.49,43.15
89,75.74,75.55,58.98,37.72
90,75.67,75.61,59.07,41.25
91,75.57,75.62,61.08,40.89
92,75.7,75.42,61.07,42.91
93,75.9,75.22,60.88,41.77
94,76.18,75.22,60.73,42.55
95,76.09,75.41,62.24,43.03
96,76.16,75.57,62.34,44.14
97,76.27,75.53,62.47,47.15
98,76.4,75.48,62.44,46.86


==> smoothed_fig4_data.csv <==
Step,iid,resource_constrained3_noniid,fedasync_noniid,resource_constrained10_noniid
,,,,
1.0,49.25,37.52,19.153333333333332,18.23
2.0,56.29666666666666,41.32333333333333,18.57333333333333,17.856666666666666
3.0,54.93666666666667,42.33,14.913333333333332,19.183333333333334
4.0,54.54,45.093333333333334,11.829999999999998,19.673333333333332
5.0,56.413333333333334,49.71666666666667,13.509999999999998,15.006666666666666
6.0,60.96666666666667,54.79,20.25,19.576666666666664
7.0,62.71,57.85666666666666,23.343333333333334,20.73
8.0,62.92666666666667,59.129999999999995,23.48,25.12
9.0,63.053333333333335,59.50333333333333,25.396666666666665,24.883333333333336
10.0,62.39666666666667,59.00333333333333,30.973333333333333,27.373333333333335
11.0,62.370000000000005,58.306666666666665,31.823333333333334,28.150000000000002
12.0,61.663333333333334,58.056666666666665,33.686666666666675,29.343333333333334
13.0,60.54,58.16666666666666,35.54,31.073333333333334
14.0,59.720000000000006,58.26666666666666,42.02333333333333,28.36666666666667
15.0,59.04,58.32999999999999,42.12333333333333,27.166666666666668
16.0,59.10333333333333,58.49666666666665,42.24333333333333,25.873333333333335
17.0,59.98666666666667,58.66333333333332,42.53666666666666,24.853333333333335
18.0,61.550000000000004,58.81333333333331,42.61333333333332,25.22
19.0,63.9,58.826666666666654,42.919999999999995,22.653333333333332
20.0,64.36,58.83999999999998,43.06999999999999,25.579999999999995
21.0,64.25333333333334,58.86333333333332,43.24333333333332,25.713333333333328
22.0,64.08333333333333,58.90666666666666,43.066666666666656,23.48333333333333
23.0,64.45666666666666,58.98999999999999,43.419999999999995,24.7
24.0,64.72,59.05666666666665,43.81,21.873333333333335
25.0,65.33666666666667,59.19666666666665,44.39333333333334,25.790000000000003
26.0,65.74333333333334,60.646666666666654,44.54,23.143333333333334
27.0,66.74333333333334,62.16333333333333,44.48,25.803333333333338
28.0,67.50666666666667,63.72666666666667,44.64333333333334,27.846666666666668
29.0,67.91333333333336,64.14666666666666,43.10999999999999,31.486666666666668
30.0,68.2666666666667,64.89,41.676666666666655,32.946666666666665
31.0,68.35666666666668,65.46333333333332,39.48,30.11666666666667
32.0,69.00000000000001,65.72333333333334,42.19333333333333,29.153333333333336
33.0,69.48000000000002,66.02,44.879999999999995,29.19
34.0,69.97000000000003,66.43,48.453333333333326,32.39333333333334
35.0,70.12000000000002,67.20666666666666,47.69,32.18333333333334
36.0,69.92000000000002,67.58,48.32333333333333,34.87333333333334
37.0,70.30000000000001,68.11333333333333,48.57999999999999,37.81
38.0,69.96333333333335,68.34333333333335,50.19666666666666,40.89666666666667
39.0,70.69000000000003,68.60333333333335,50.46999999999999,38.796666666666674
40.0,70.66000000000003,68.63333333333337,50.679999999999986,36.833333333333336
41.0,71.4066666666667,68.71333333333337,50.66333333333332,35.49666666666666
42.0,71.31666666666669,68.6966666666667,52.37999999999999,32.96666666666666
43.0,71.70333333333336,68.68333333333337,54.076666666666654,31.48
44.0,71.19000000000004,68.6666666666667,53.55999999999998,31.560000000000002
45.0,70.91333333333337,68.7166666666667,51.46666666666665,34.04333333333333
46.0,70.68333333333338,68.75333333333337,49.403333333333315,36.14333333333333
47.0,71.14000000000004,68.85000000000004,49.923333333333325,37.953333333333326
48.0,71.37333333333338,69.12333333333338,50.336666666666666,38.089999999999996
49.0,71.42000000000003,69.41000000000003,50.556666666666665,36.28666666666666
50.0,71.69333333333337,69.70333333333336,52.776666666666664,37.669999999999995
51.0,72.07000000000004,69.79,54.94666666666666,37.71666666666666
52.0,72.55666666666671,70.00666666666667,54.64666666666667,36.03999999999999
53.0,72.92000000000006,70.10666666666667,52.06333333333333,33.036666666666655
54.0,73.37333333333339,70.31666666666668,49.51,32.54333333333332
55.0,73.48333333333339,70.70333333333333,52.50999999999999,35.926666666666655
56.0,73.43000000000005,71.12333333333333,55.46999999999999,36.099999999999994
57.0,73.38666666666671,71.63666666666666,58.44333333333332,35.383333333333326
58.0,73.62000000000005,71.95333333333332,58.629999999999974,33.15999999999999
59.0,73.68000000000005,72.2333333333333,58.71666666666664,34.21999999999999
60.0,73.67333333333336,72.22333333333331,58.799999999999976,38.59999999999999
61.0,73.51333333333336,72.07666666666667,58.14666666666665,40.31666666666665
62.0,73.55333333333336,72.00333333333333,56.56666666666664,37.17666666666665
63.0,73.74333333333335,72.02999999999999,55.02999999999998,34.61333333333332
64.0,73.56333333333335,72.03999999999999,54.51999999999998,36.069999999999986
65.0,73.32666666666667,72.08999999999999,56.41666666666665,42.41999999999999
66.0,73.07666666666667,72.13666666666666,55.91666666666665,42.789999999999985
67.0,73.25,72.25333333333333,55.189999999999976,41.26999999999998
68.0,73.49666666666667,72.31333333333333,53.02333333333331,40.30999999999998
69.0,73.74666666666666,72.36333333333334,55.369999999999976,40.259999999999984
70.0,73.83999999999999,72.36666666666669,55.38999999999998,38.71333333333332
71.0,74.02999999999999,72.68333333333335,57.593333333333305,36.52666666666665
72.0,74.17333333333332,73.00000000000001,57.61666666666664,37.18999999999999
73.0,74.34666666666664,73.31000000000002,59.7933333333333,42.22666666666665
74.0,74.45666666666664,73.30333333333336,60.24999999999997,42.46333333333332
75.0,74.48999999999997,73.4066666666667,59.53666666666664,41.12666666666666
76.0,74.58999999999996,73.53000000000003,59.89666666666664,39.146666666666654
77.0,74.87999999999997,73.64000000000003,59.813333333333304,38.739999999999995
78.0,75.0833333333333,73.88000000000004,60.68999999999997,41.88333333333333
79.0,75.29666666666662,74.10666666666671,60.50666666666664,40.71333333333333
80.0,75.26666666666662,74.30333333333338,58.64999999999998,40.54666666666666
81.0,75.19333333333329,74.43000000000004,58.46333333333331,38.44666666666666
82.0,75.40666666666662,74.60000000000004,58.89666666666665,41.75999999999999
83.0,75.41333333333328,74.6566666666667,60.95666666666665,41.60666666666666
84.0,75.33333333333327,74.48000000000003,60.30666666666665,41.24999999999999
85.0,75.01333333333328,74.31666666666669,59.10666666666665,41.83333333333332
86.0,74.83666666666663,74.55000000000003,59.41333333333332,45.73999999999999
87.0,75.16999999999997,74.99000000000002,60.96333333333332,46.73999999999999
88.0,75.43666666666662,75.38333333333337,60.48666666666666,43.15333333333333
89.0,75.73666666666662,75.55333333333337,58.97666666666666,37.72333333333333
90.0,75.66666666666661,75.6066666666667,59.06999999999999,41.24666666666666
91.0,75.56999999999994,75.62000000000002,61.083333333333336,40.89
92.0,75.70333333333328,75.42000000000002,61.06666666666666,42.913333333333334
93.0,75.89999999999993,75.21666666666668,60.883333333333326,41.76666666666666
94.0,76.18333333333328,75.21666666666668,60.73333333333333,42.54666666666666
95.0,76.08999999999993,75.40666666666668,62.24,43.026666666666664
96.0,76.15666666666661,75.57333333333334,62.34,44.136666666666656
97.0,76.26999999999992,75.53000000000002,62.470000000000006,47.15
98.0,76.40333333333326,75.48333333333335,62.443333333333335,46.85999999999999
,,,,

